InletScope: Multiscale pressure-based inlet unstart monitoring under changing sensor configurations

Supersonic inlets capture and compress air for aeroengines, and unstart can disrupt the air supply and compromise propulsion-system stability. Pressure-based monitoring must accommodate flow responses that vary with operating condition and measurement location. InletScope combines shared multiscale pressure encoding, learned scale fusion and sensor-probability averaging, allowing measurement sets to change without retraining. Separate models evaluate unstart detection and new-onset prediction within a 0.5-s future interval. Seven Mach-2.9 runs, each with one annotated event, cover downstream throttling, throat regulation and splitter adjustment; three are held out with fixed weights and source-derived settings. Across three training seeds, full-sensor detection achieves run-wise mean window $F_1$ scores of 0.834--0.964. Eight-sensor aggregation reduces detection-score variation across sensor subsets in both splitter runs while retaining mean scores close to those of the full sets. Regional detection favors cowl and high-speed-channel measurements during splitter adjustment and compression-side measurements during downstream throttling, consistent with their respective pressure responses. Complete-record evaluation shows that configurations with comparable window scores can produce different alarm timing and persistence. These findings connect sensor count and regional coverage to pressure discrimination and sequential alarm behavior, providing experimental guidance for configuring inlet monitoring systems.

==> ML_VISUALS_LICENSE.txt <==
MIT License

Copyright (c) 2020 dair.ai

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> figure_attribution.txt <==
Figures 2 and 3 and Supplementary Figure S1 directly reuse native shapes,
text boxes, connectors and gradients from DAIR.AI ML Visuals
(https://github.com/dair-ai/ml-visuals), as supplied in the user's local
asset deck. Labels, sizes and topology were adapted to the actual InletScope
implementation. Objects originate from slides 4, 8, 10 (Elvis Saravia),
44 (@srvmshr) and 57 (@avsthiago). The project is distributed under the
MIT license; its copyright and permission notice is supplied in
ML_VISUALS_LICENSE.txt. The original Transformer template was rearranged
to depict the implemented Pre-LN encoder, not the template's Post-LN order.

The generic inlet-flow inset in Figure 2 is an AI-generated concept
illustration for this paper. It is not an apparatus photograph, a CFD
solution, measured data, or quantitative evidence. All reported results
and result figures derive from the experimental records and saved model
predictions described in the manuscript. Architecture figures depict code,
not experimental results.

The refined editable presentation uses Times New Roman for English labels.
Its 60 equations are genuine embedded MathType Equation.DSMT4 objects,
with vector previews on PDF export. These mathematical objects are newly
typeset from the implemented formulas, not copied from the source deck.

Figure 1 directly reuses the native cuboid from slide 60, shape index 1
(zero-based), of the same supplied asset deck. Its geometry and adjustment
values, original blue fill, shading and outline are preserved; only size and
position are adapted. Region counts,
record boundaries and event intervals come from this study. The timeline
layout draws on the aligned temporal bands in Lea et al., Temporal
Convolutional Networks for Action Segmentation and Detection, Figure 5
(author preprint arXiv:1611.05267v1, page 8); no results or images from that
paper are reproduced. Figure 1 contains native editable shapes and text.

